ARMageddon: Cache Attacks on Mobile Devices

In the last 10 years, cache attacks on Intel x86 CPUs have gained increasing attention among the scientific community and powerful techniques to exploit cache side channels have been developed. However, modern smartphones use one or more multi-core ARM CPUs that have a different cache organization and instruction set than Intel x86 CPUs. So far, no cross-core cache attacks have been demonstrated on non-rooted Android smartphones. In this work, we demonstrate how to solve key challenges to perform the most powerful cross-core cache attacks Prime+Probe, Flush+Reload, Evict+Reload, and Flush+Flush on non-rooted ARM-based devices without any privileges. Based on our techniques, we demonstrate covert channels that outperform state-of-the-art covert channels on Android by several orders of magnitude. Moreover, we present attacks to monitor tap and swipe events as well as keystrokes, and even derive the lengths of words entered on the touchscreen. Eventually, we are the first to attack cryptographic primitives implemented in Java. Our attacks work across CPUs and can even monitor cache activity in the ARM TrustZone from the normal world. The techniques we present can be used to attack hundreds of millions of Android devices.

==> hit_vs_miss_alto45_direct.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	0	0
45	0	0
50	49980	0
55	6	1
60	0	0
65	6	0
70	0	0
75	0	0
80	0	0
85	2	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	0	0
130	0	6
135	0	0
140	0	0
145	0	25
150	0	499
155	1	847
160	0	448
165	0	7279
170	0	4826
175	1	492
180	0	21065
185	1	9668
190	1	195
195	0	663
200	0	197
205	0	443
210	0	148
215	0	118
220	0	74
225	0	33
230	0	41
235	0	32
240	0	49
245	0	33
250	0	40
255	1	30
260	1	32
265	0	32
270	0	18
275	0	18
280	0	20
285	0	22
290	0	18
295	0	14
300	0	2574



==> hit_vs_miss_alto45_direct_pp.csv <==
Time	Hit	Miss
1500	0	0
1510	0	0
1520	0	0
1530	0	0
1540	0	0
1550	0	0
1560	0	0
1570	0	0
1580	0	0
1590	0	0
1600	0	0
1610	0	0
1620	0	0
1630	0	0
1640	0	0
1650	0	0
1660	0	0
1670	0	0
1680	0	0
1690	0	0
1700	0	0
1710	0	0
1720	0	0
1730	0	3
1740	0	70
1750	0	532
1760	0	1134
1770	0	1936
1780	0	1095
1790	0	692
1800	0	298
1810	0	97
1820	0	78
1830	0	35
1840	2	38
1850	59	36
1860	277	145
1870	753	911
1880	947	4580
1890	965	5999
1900	318	6169
1910	142	3444
1920	63	1349
1930	33	679
1940	21	356
1950	29	204
1960	64	207
1970	374	180
1980	1124	254
1990	2515	277
2000	2141	388
2010	1587	594
2020	734	1100
2030	325	1319
2040	158	1126
2050	106	630
2060	81	477
2070	70	349
2080	103	290
2090	106	285
2100	181	336
2110	319	445
2120	540	561
2130	852	693
2140	840	937
2150	734	1150
2160	585	1341
2170	393	1245
2180	377	793
2190	577	480
2200	1048	287
2210	1018	247
2220	935	223
2230	706	736
2240	552	997
2250	481	1087
2260	471	551
2270	519	262
2280	537	113
2290	491	44
2300	529	23
2310	671	9
2320	1022	12
2330	1528	9
2340	2244	14
2350	2380	7
2360	2226	7
2370	1558	7
2380	1113	4
2390	729	1
2400	420	0
2410	270	2
2420	169	2
2430	124	0
2440	61	1
2450	55	1
2460	28	0
2470	10	2
2480	13	1
2490	10	0
2500	13	0
2510	5	0
2520	7	1
2530	6	0
2540	5	0
2550	10	0
2560	2	1
2570	1	0
2580	3	0
2590	0	0
2600	0	0
2610	2	0
2620	1	0
2630	0	0
2640	2	0
2650	0	0
2660	0	0
2670	0	0
2680	1	0
2690	0	1
2700	0	0
2710	0	0
2720	0	1
2730	1	0
2740	0	0
2750	0	0
2760	0	0
2770	0	0
2780	0	0
2790	0	0
2800	0	0
2810	0	2
2820	0	0
2830	0	0
2840	0	0
2850	0	0
2860	0	1
2870	0	0
2880	1	0
2890	0	0
2900	11	0
2910	63	0
2920	168	0
2930	230	0
2940	288	0
2950	464	0
2960	706	0
2970	848	0
2980	576	0
2990	252	0
3000	218	0
3010	99	0
3020	47	0
3030	41	0
3040	35	0
3050	25	0
3060	30	0
3070	29	0
3080	31	0
3090	38	0
3100	43	0
3110	38	0
3120	39	0
3130	59	0
3140	62	0
3150	90	0
3160	114	0
3170	200	0
3180	294	0
3190	342	0
3200	403	0
3210	542	0
3220	540	0
3230	629	0
3240	485	0
3250	342	0
3260	206	0
3270	117	0
3280	83	0
3290	88	0
3300	92	0
3310	111	0
3320	138	0
3330	101	0
3340	42	0
3350	40	0
3360	18	0
3370	11	0
3380	8	0
3390	10	0
3400	8	0
3410	7	0
3420	3	0
3430	2	0
3440	4	0
3450	0	0
3460	0	0
3470	1	0
3480	2	0
3490	0	0
3500	14	7



==> hit_vs_miss_alto45_monotonic.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	0	0
45	0	0
50	0	0
55	0	0
60	0	0
65	0	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	0	0
130	0	0
135	0	0
140	0	0
145	0	0
150	0	0
155	0	0
160	0	0
165	0	0
170	0	0
175	0	0
180	0	0
185	0	0
190	0	0
195	0	0
200	0	0
205	0	0
210	0	0
215	0	0
220	0	0
225	0	0
230	0	0
235	0	0
240	0	0
245	0	0
250	0	0
255	0	0
260	0	0
265	0	0
270	0	0
275	0	0
280	0	0
285	0	0
290	0	0
295	0	0
300	0	0
305	0	0
310	267	0
315	0	0
320	0	0
325	0	0
330	0	0
335	0	0
340	0	0
345	0	0
350	0	0
355	0	0
360	19850	0
365	28739	0
370	0	0
375	0	0
380	0	0
385	0	0
390	0	0
395	0	0
400	0	0
405	0	0
410	0	0
415	1135	1
420	0	0
425	0	0
430	0	0
435	0	0
440	0	0
445	0	0
450	0	0
455	0	0
460	0	0
465	0	3709
470	0	0
475	0	0
480	0	0
485	0	0
490	0	0
495	0	0
500	0	0
505	0	0
510	0	0
515	0	0
520	4	8
525	0	0
530	0	0
535	0	0
540	0	0
545	0	0
550	0	0
555	0	0
560	0	0
565	0	0
570	0	6
575	0	0
580	0	0
585	0	0
590	0	0
595	0	0
600	0	0
605	0	0
610	0	0
615	0	0
620	0	0
625	0	1
630	0	0
635	0	0
640	0	0
645	0	0
650	0	0
655	0	0
660	0	0
665	0	0
670	0	0
675	1	3
680	0	0
685	0	0
690	0	0
695	0	0
700	0	0
705	0	0
710	0	0
715	0	0
720	0	0
725	1	0
730	0	0
735	0	0
740	0	0
745	0	0
750	0	0
755	0	0
760	0	0
765	0	0
770	0	0
775	0	0
780	1	1
785	0	0
790	0	0
795	0	0
800	0	0
805	0	0
810	0	0
815	0	0
820	0	0
825	0	0
830	0	0
835	0	0
840	0	0
845	0	0
850	0	0
855	0	0
860	0	0
865	0	0
870	0	0
875	0	0
880	0	0
885	0	14182
890	0	0
895	0	0
900	0	0
905	0	0
910	0	0
915	0	0
920	0	0
925	0	0
930	0	0
935	1	30058
940	0	0
945	0	0
950	0	0
955	0	0
960	0	0
965	0	0
970	0	0
975	0	0
980	0	0
985	0	72
990	0	97
995	1	1862


==> hit_vs_miss_alto45_perf.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	0	0
45	0	0
50	0	0
55	0	0
60	0	0
65	0	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	33623	1
100	0	0
105	16362	0
110	1	0
115	0	0
120	1	0
125	0	0
130	1	0
135	2	0
140	0	0
145	0	0
150	1	0
155	0	0
160	2	0
165	0	0
170	0	0
175	0	0
180	0	0
185	0	0
190	0	0
195	0	0
200	0	0
205	0	6
210	0	2
215	0	5
220	0	14
225	1	4
230	0	6
235	0	6
240	0	5
245	1	2
250	2	1
255	0	1
260	2	1
265	0	0
270	0	0
275	0	1
280	0	0
285	0	0
290	0	0
295	0	0
300	0	0
305	0	0
310	0	0
315	0	0
320	0	0
325	0	0
330	0	0
335	0	1
340	0	0
345	0	0
350	0	0
355	0	0
360	0	0
365	0	0
370	0	0
375	0	0
380	0	0
385	0	1
390	0	0
395	0	0
400	0	0
405	0	0
410	0	0
415	0	0
420	0	0
425	0	0
430	0	1
435	0	1
440	0	0
445	0	0
450	0	0
455	0	0
460	0	0
465	0	0
470	0	0
475	0	0
480	0	0
485	0	0
490	0	0
495	0	0
500	0	0
505	0	0
510	1	0
515	0	0
520	0	0
525	0	0
530	0	0
535	0	0
540	0	0
545	0	0
550	0	0
555	0	0
560	0	0
565	0	0
570	0	0
575	0	0
580	0	0
585	0	0
590	0	0
595	0	0
600	0	0
605	0	0
610	0	0
615	0	0
620	0	0
625	0	0
630	0	0
635	0	0
640	0	0
645	0	1
650	0	0
655	0	0
660	0	0
665	0	0
670	0	0
675	0	0
680	0	0
685	0	0
690	0	0
695	0	0
700	0	0
705	0	0
710	0	0
715	0	0
720	0	0
725	0	0
730	0	0
735	0	0
740	0	0
745	0	0
750	0	0
755	0	0
760	0	19338
765	0	12754
770	0	352
775	0	14312
780	0	1135
785	0	0
790	0	0
795	0	1
800	0	0
805	0	0
810	0	0
815	0	0
820	0	2
825	0	0
830	0	0
835	0	0
840	0	0
845	0	0
850	0	0
855	0	0
860	0	0
865	0	0
870	0	0
875	0	0
880	0	0
885	0	0
890	0	0
895	0	0
900	0	0
905	0	0
910	0	0
915	0	0
920	0	0
925	0	0
930	0	0
935	0	0
940	0	0
945	0	0
950	0	0
955	0	0
960	0	0
965	0	0
970	0	0
975	0	0
980	0	0
985	0	0
990	0	0
995	0	2046



==> hit_vs_miss_alto45_reg.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	49995	0
35	0	0
40	1	0
45	0	0
50	2	0
55	0	0
60	0	0
65	1	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	0	0
130	0	0
135	0	1
140	0	1
145	0	4
150	0	5
155	1	49170
160	0	2
165	0	125
170	0	666
175	0	0
180	0	0
185	0	0
190	0	0
195	0	0
200	0	0
205	0	0
210	0	0
215	0	0
220	0	0
225	0	1
230	0	0
235	0	0
240	0	0
245	0	0
250	0	0
255	0	0
260	0	0
265	0	0
270	0	0
275	0	0
280	0	0
285	0	0
290	0	0
295	0	0
300	0	0
305	0	0
310	0	0
315	0	0
320	0	0
325	0	0
330	0	0
335	0	0
340	0	0
345	0	0
350	0	0
355	0	0
360	0	0
365	0	0
370	0	0
375	0	0
380	0	0
385	0	0
390	0	0
395	0	0
400	0	1
405	0	0
410	0	0
415	0	0
420	0	0
425	0	0
430	0	0
435	0	0
440	0	0
445	0	0
450	0	0
455	0	0
460	0	0
465	0	0
470	0	0
475	0	0
480	0	0
485	0	0
490	0	0
495	0	0
500	0	0
505	0	1
510	0	0
515	0	0
520	0	0
525	0	0
530	0	0
535	0	0
540	0	0
545	0	0
550	0	0
555	0	0
560	0	0
565	0	0
570	0	0
575	0	0
580	0	0
585	0	0
590	0	0
595	0	0
600	0	0
605	0	0
610	0	0
615	0	0
620	0	0
625	0	0
630	0	0
635	0	0
640	0	0
645	0	0
650	0	0
655	0	0
660	0	0
665	0	0
670	0	0
675	0	0
680	0	0
685	0	0
690	0	0
695	0	11
700	0	5
705	0	0
710	0	1
715	0	3
720	0	0
725	0	0
730	0	0
735	0	0
740	0	0
745	0	0
750	0	0
755	0	0
760	0	0
765	0	0
770	0	0
775	0	0
780	0	0
785	0	0
790	0	0
795	0	0
800	0	0
805	0	0
810	0	0
815	0	0
820	0	0
825	0	0
830	0	0
835	0	0
840	0	0
845	0	0
850	0	0
855	0	0
860	0	0
865	0	0
870	0	0
875	0	0
880	0	0
885	0	0
890	0	0
895	0	0
900	0	0
905	0	0
910	0	0
915	0	0
920	0	0
925	0	0
930	0	0
935	0	0
940	0	0
945	0	0
950	0	0
955	0	0
960	0	0
965	0	1
970	0	0
975	0	0
980	0	1
985	0	0
990	0	0
995	0	1


==> hit_vs_miss_alto45_threadcounter.csv <==
Time	Hit	Miss
0	69	9
50	1	0
100	0	0
150	0	0
200	0	0
250	0	1
300	1	0
350	0	1
400	856	2
450	49029	0
500	19	0
550	8	2
600	1	2
650	1	0
700	0	1
750	0	0
800	1	0
850	1	1
900	0	1
950	0	0
1000	0	0
1050	0	0
1100	0	0
1150	0	1
1200	0	0
1250	0	1
1300	0	1
1350	0	2
1400	0	0
1450	0	2
1500	0	0
1550	0	0
1600	0	1
1650	0	0
1700	0	0
1750	0	0
1800	0	0
1850	0	0
1900	0	1
1950	0	0
2000	0	1
2050	0	1
2100	0	1
2150	0	0
2200	1	0
2250	0	1
2300	0	1
2350	0	1
2400	0	0
2450	1	2
2500	0	2
2550	0	1
2600	0	0
2650	0	3
2700	0	3
2750	0	2
2800	0	1
2850	1	3
2900	1	1
2950	1	2
3000	1	1
3050	1	1
3100	0	1
3150	0	0
3200	0	1
3250	0	0
3300	2	2
3350	0	1
3400	0	1
3450	1	1
3500	0	1
3550	0	4
3600	0	89
3650	0	4523
3700	0	8365
3750	0	9761
3800	0	10843
3850	0	7410
3900	0	4867
3950	0	2525
4000	0	1061
4050	0	344
4100	0	61
4150	0	21
4200	0	4
4250	0	3
4300	0	0
4350	0	1
4400	0	1
4450	0	0
4500	0	1
4550	0	0
4600	0	0
4650	0	0
4700	2	0
4750	1	0
4800	0	0
4850	0	0
4900	0	0
4950	0	51



==> hit_vs_miss_bacon.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	0	0
45	0	0
50	0	0
55	0	0
60	0	0
65	0	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	0	0
130	0	0
135	0	0
140	0	0
145	0	0
150	0	0
155	0	0
160	0	0
165	1	0
170	4	0
175	6417	1
180	30639	0
185	6	0
190	8	0
195	0	0
200	2	0
205	0	0
210	5	0
215	5	0
220	8996	0
225	3908	0
230	6	0
235	1	0
240	1	0
245	0	0
250	0	0
255	0	0
260	0	0
265	0	0
270	0	0
275	0	0
280	0	0
285	0	0
290	0	0
295	0	0
300	0	0
305	0	0
310	0	0
315	0	0
320	0	0
325	0	0
330	0	0
335	0	0
340	0	0
345	0	0
350	0	0
355	0	0
360	0	0
365	0	0
370	0	0
375	0	0
380	0	0
385	0	0
390	0	0
395	0	0
400	0	0
405	0	0
410	0	0
415	0	0
420	0	0
425	0	0
430	0	0
435	0	0
440	0	0
445	0	0
450	0	0
455	0	0
460	0	0
465	0	0
470	0	0
475	0	0
480	0	0
485	0	0
490	0	95
495	0	30
500	0	5
505	0	10
510	0	7
515	0	1041
520	0	13646
525	0	13544
530	0	9058
535	0	23
540	0	33
545	0	31
550	0	3
555	0	2
560	0	109
565	0	2572
570	0	3628
575	0	3027
580	0	296
585	0	34
590	0	1
595	0	0
600	0	5
605	0	1
610	0	5
615	0	92
620	0	5
625	0	20
630	0	8
635	0	0
640	0	1
645	0	2
650	0	3
655	0	1
660	0	0
665	0	0
670	0	0
675	0	1
680	0	89
685	0	101
690	0	53
695	0	0
700	0	3
705	0	0
710	0	87
715	0	88
720	0	2
725	0	0
730	0	12
735	1	3
740	0	1
745	0	0
750	0	1
755	0	1
760	0	2
765	0	2
770	0	0
775	0	0
780	0	0
785	0	0
790	0	2
795	0	4
800	0	8
805	0	118
810	0	58
815	0	0
820	0	0
825	0	5
830	0	7
835	0	11
840	0	1
845	0	0
850	0	0
855	0	0
860	0	2
865	0	16
870	0	14
875	0	6
880	0	35
885	0	24
890	0	3
895	0	1
900	0	0
905	0	0
910	0	0
915	0	1
920	0	1
925	0	19
930	0	38
935	0	131
940	0	192
945	0	111
950	0	32
955	0	2
960	0	1
965	0	0
970	0	0
975	0	3
980	0	1
985	0	3
990	0	12
995	0	0
1000	0	0
1005	0	0
1010	0	0
1015	0	4
1020	0	4
1025	0	2
1030	0	9
1035	0	24
1040	0	50
1045	0	117
1050	0	109
1055	0	207
1060	0	276
1065	0	83
1070	0	4
1075	0	0
1080	0	0
1085	0	35
1090	0	41
1095	0	63
1100	0	52
1105	0	7
1110	0	2
1115	0	1
1120	0	0
1125	0	0
1130	0	1
1135	0	0
1140	0	3
1145	0	0
1150	0	0
1155	0	1
1160	0	0
1165	0	0
1170	0	0
1175	0	3
1180	0	2
1185	0	3
1190	0	8
1195	0	6
1200	0	1
1205	0	2
1210	0	12
1215	0	2
1220	0	0
1225	0	2
1230	0	0
1235	0	0
1240	0	0
1245	0	0
1250	0	1
1255	0	0
1260	0	0
1265	0	1
1270	0	0
1275	0	0
1280	0	0
1285	0	0
1290	0	1
1295	0	0
1300	0	0
1305	0	0
1310	0	1
1315	0	1
1320	0	0
1325	0	0
1330	0	9
1335	0	92
1340	0	13
1345	0	0
1350	0	0
1355	0	0
1360	0	1
1365	0	0
1370	0	0
1375	0	0
1380	0	0
1385	0	0
1390	0	5
1395	0	3
1400	0	0
1405	0	0
1410	0	0
1415	0	0
1420	0	0
1425	0	0
1430	0	2
1435	0	0
1440	0	0
1445	0	0
1450	0	0
1455	0	0
1460	0	0
1465	0	0
1470	0	0
1475	0	0
1480	0	0
1485	0	0
1490	0	0
1495	0	87


==> hit_vs_miss_bacon_cc.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	0	0
45	0	0
50	0	0
55	0	0
60	0	0
65	0	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	0	0
130	0	0
135	0	0
140	0	0
145	0	0
150	0	0
155	0	0
160	0	0
165	0	0
170	0	0
175	0	0
180	0	0
185	5	0
190	3	0
195	1	0
200	36	0
205	5497	0
210	4803	0
215	7093	0
220	30435	0
225	1503	0
230	306	0
235	105	0
240	176	0
245	0	0
250	0	0
255	0	0
260	0	0
265	0	0
270	0	0
275	0	0
280	0	0
285	0	0
290	0	0
295	1	0
300	0	0
305	0	0
310	0	0
315	0	0
320	0	0
325	0	0
330	0	0
335	0	0
340	0	0
345	0	0
350	0	0
355	0	0
360	0	0
365	0	0
370	0	0
375	0	0
380	0	0
385	0	0
390	0	0
395	0	0
400	0	0
405	0	0
410	0	0
415	0	0
420	0	0
425	0	0
430	0	0
435	0	0
440	0	0
445	0	0
450	0	0
455	0	0
460	0	0
465	0	0
470	0	0
475	0	0
480	0	0
485	0	0
490	0	0
495	0	0
500	0	0
505	0	0
510	0	0
515	0	0
520	0	0
525	0	0
530	0	0
535	0	0
540	0	0
545	0	0
550	0	19
555	0	1688
560	0	3060
565	0	1538
570	0	7758
575	0	4807
580	0	3595
585	0	554
590	0	300
595	0	168
600	0	69
605	0	47
610	0	103
615	0	182
620	0	562
625	0	755
630	0	1211
635	0	1077
640	0	1243
645	0	706
650	0	158
655	0	253
660	0	217
665	0	352
670	0	1510
675	0	2215
680	0	327
685	0	302
690	0	507
695	0	764
700	0	689
705	0	399
710	0	580
715	0	1131
720	0	875
725	0	1895
730	0	798
735	0	887
740	0	975
745	0	474
750	0	202
755	0	117
760	0	166
765	0	204
770	0	237
775	0	640
780	0	978
785	0	456
790	0	232
795	0	309
800	0	239
805	0	1
810	0	0
815	0	0
820	0	0
825	0	0
830	0	0
835	0	0
840	0	0
845	0	0
850	0	0
855	0	1
860	0	0
865	0	0
870	0	0
875	0	1
880	0	0
885	0	0
890	0	1
895	0	0
900	0	0
905	0	0
910	0	0
915	0	0
920	0	0
925	0	1
930	0	0
935	0	1
940	0	0
945	0	0
950	0	0
955	0	0
960	0	0
965	0	0
970	0	0
975	0	0
980	0	0
985	0	1
990	0	0
995	0	1
1000	0	0
1005	0	0
1010	0	0
1015	0	0
1020	0	1
1025	0	0
1030	0	0
1035	0	0
1040	0	0
1045	0	0
1050	0	0
1055	0	0
1060	0	0
1065	0	0
1070	0	1
1075	0	0
1080	0	1
1085	0	0
1090	0	0
1095	0	1
1100	0	0
1105	0	0
1110	0	1
1115	0	0
1120	0	0
1125	0	0
1130	0	0
1135	0	0
1140	0	0
1145	0	0
1150	0	0
1155	0	0
1160	0	0
1165	0	0
1170	0	1
1175	0	0
1180	0	0
1185	0	0
1190	0	1
1195	0	0
1200	0	1
1205	0	0
1210	0	2
1215	0	0
1220	0	0
1225	0	1
1230	0	0
1235	0	0
1240	0	1
1245	0	0
1250	0	0
1255	0	0
1260	0	0
1265	0	0
1270	0	0
1275	0	0
1280	0	1
1285	0	0
1290	0	0
1295	0	0
1300	0	0
1305	0	0
1310	0	0
1315	0	0
1320	0	0
1325	0	0
1330	0	1
1335	0	0
1340	0	0
1345	0	0
1350	0	0
1355	0	0
1360	0	0
1365	0	0
1370	0	0
1375	0	0
1380	0	0
1385	0	1
1390	0	0
1395	0	0
1400	0	1
1405	0	0
1410	0	1
1415	0	1
1420	0	0
1425	0	1
1430	0	2
1435	0	0
1440	0	1
1445	0	0
1450	0	1
1455	0	1
1460	0	1
1465	0	0
1470	0	1
1475	0	0
1480	0	0
1485	0	0
1490	0	0
1495	0	0
1500	0	0
1505	0	0
1510	0	0
1515	0	0
1520	0	0
1525	0	0
1530	0	0
1535	0	0
1540	0	0
1545	0	0
1550	0	1
1555	0	1
1560	0	0
1565	0	0
1570	0	0
1575	0	1
1580	0	0
1585	0	0
1590	0	0
1595	0	0
1600	0	0
1605	0	0
1610	0	0
1615	0	1
1620	0	0
1625	0	0
1630	0	0
1635	1	0
1640	0	0
1645	0	1
1650	0	0
1655	0	0
1660	0	0
1665	0	0
1670	0	0
1675	0	0
1680	0	1
1685	0	0
1690	0	0
1695	0	0
1700	0	0
1705	0	0
1710	0	0
1715	0	0
1720	0	0
1725	0	0
1730	0	0
1735	0	0
1740	0	0
1745	0	0
1750	0	0
1755	0	0
1760	0	0
1765	0	0
1770	0	0
1775	0	0
1780	0	0
1785	0	0
1790	0	0
1795	0	0
1800	0	0
1805	0	0
1810	0	0
1815	0	0
1820	0	0
1825	0	59
1830	0	58
1835	0	130
1840	0	431
1845	0	22
1850	0	0
1855	0	1
1860	0	0
1865	0	0
1870	0	0
1875	0	0
1880	0	0
1885	0	0
1890	0	0
1895	0	0
1900	0	0
1905	0	0
1910	0	28
1915	3	198
1920	1	35
1925	5	111
1930	8	274
1935	2	50
1940	1	7
1945	1	1
1950	0	0
1955	0	0
1960	0	0
1965	0	0
1970	0	0
1975	0	0
1980	0	0
1985	0	0
1990	0	0
1995	14	25


==> hit_vs_miss_s6_ff_perf.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	0	0
45	0	0
50	0	0
55	0	0
60	0	0
65	0	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	0	0
130	0	0
135	0	0
140	0	0
145	0	0
150	0	0
155	0	0
160	0	0
165	0	0
170	0	0
175	0	0
180	0	0
185	0	0
190	0	0
195	0	0
200	0	0
205	0	0
210	0	0
215	0	0
220	0	0
225	0	0
230	0	0
235	0	0
240	0	0
245	0	0
250	0	0
255	0	0
260	0	0
265	0	0
270	0	0
275	0	0
280	0	0
285	0	0
290	0	0
295	0	0
300	0	0
305	0	0
310	0	0
315	0	0
320	0	0
325	0	0
330	0	0
335	0	0
340	0	0
345	0	0
350	0	0
355	0	0
360	0	0
365	0	0
370	0	0
375	0	0
380	0	0
385	0	1
390	0	0
395	0	0
400	0	1
405	0	0
410	1	1336
415	20	13676
420	10	30477
425	1	4243
430	5	167
435	7	18
440	4	5
445	2	9
450	33	2
455	5668	4
460	24549	2
465	10506	1
470	823	1
475	1341	1
480	3605	1
485	2450	1
490	669	1
495	126	2
500	103	2
505	28	0
510	8	1
515	3	1
520	0	1
525	2	0
530	0	2
535	1	0
540	0	2
545	1	1
550	1	1
555	0	1
560	1	4
565	0	1
570	1	1
575	0	0
580	0	0
585	1	0
590	0	1
595	0	2
600	0	0
605	1	0
610	2	1
615	3	0
620	1	0
625	0	1
630	0	0
635	3	2
640	0	0
645	0	0
650	0	0
655	1	0
660	0	1
665	0	0
670	0	1
675	0	1
680	0	0
685	0	1
690	1	1
695	0	0
700	0	1
705	0	0
710	1	1
715	1	0
720	0	0
725	0	0
730	0	0
735	0	0
740	1	0
745	0	0
750	1	0
755	0	0
760	0	0
765	0	2
770	1	1
775	0	0
780	0	0
785	1	0
790	0	0
795	0	0
800	0	0
805	0	0
810	1	0
815	0	0
820	0	0
825	0	0
830	0	0
835	0	1
840	0	0
845	2	0
850	0	1
855	1	0
860	0	0
865	0	0
870	0	0
875	0	0
880	0	0
885	0	0
890	0	0
895	0	0
900	0	1
905	0	0
910	0	0
915	0	0
920	0	0
925	0	1
930	0	0
935	0	0
940	0	0
945	0	0
950	0	1
955	1	0
960	0	0
965	0	0
970	0	0
975	0	0
980	0	0
985	0	0
990	0	0
995	0	0
1000	0	0
1005	0	0
1010	1	0
1015	0	0
1020	1	0
1025	0	0
1030	0	0
1035	0	0
1040	0	0
1045	0	0
1050	0	0
1055	0	0
1060	0	0
1065	0	0
1070	0	0
1075	0	0
1080	0	0
1085	0	1
1090	0	0
1095	0	0
1100	0	1
1105	0	0
1110	0	0
1115	0	0
1120	0	0
1125	0	0
1130	0	0
1135	0	0
1140	0	1
1145	0	0
1150	0	0
1155	0	0
1160	0	0
1165	1	0
1170	0	0
1175	0	0
1180	0	0
1185	0	0
1190	0	0
1195	0	0
1200	0	0
1205	0	0
1210	0	0
1215	0	0
1220	0	1
1225	0	0
1230	0	0
1235	0	0
1240	1	0
1245	0	1
1250	0	0
1255	0	0
1260	0	0
1265	0	0
1270	0	0
1275	0	0
1280	0	1
1285	0	0
1290	0	0
1295	0	0
1300	0	0
1305	0	0
1310	0	0
1315	0	0
1320	0	0
1325	0	0
1330	0	0
1335	0	0
1340	0	0
1345	0	0
1350	0	0
1355	0	0
1360	0	0
1365	0	0
1370	0	0
1375	0	0
1380	0	0
1385	0	0
1390	0	0
1395	0	0
1400	0	0
1405	0	0
1410	0	0
1415	0	0
1420	0	0
1425	0	0
1430	0	0
1435	0	0
1440	0	0
1445	0	0
1450	0	0
1455	0	0
1460	0	0
1465	0	0
1470	0	0
1475	0	0
1480	0	0
1485	0	0
1490	0	0
1495	1	0
1500	0	0
1505	0	0
1510	0	0
1515	0	0
1520	0	0
1525	0	2
1530	0	0
1535	0	0
1540	0	0
1545	0	0
1550	0	0
1555	0	0
1560	0	0
1565	0	0
1570	0	0
1575	0	0
1580	0	0
1585	0	0
1590	0	0
1595	0	0
1600	0	0
1605	0	0
1610	0	0
1615	0	0
1620	1	0
1625	0	0
1630	0	0
1635	0	1
1640	0	0
1645	0	0
1650	0	0
1655	0	0
1660	0	0
1665	0	0
1670	0	0
1675	0	0
1680	0	0
1685	0	0
1690	0	0
1695	0	0
1700	0	0
1705	0	0
1710	0	0
1715	0	0
1720	0	0
1725	0	0
1730	0	0
1735	0	0
1740	0	0
1745	0	0
1750	0	0
1755	0	0
1760	0	0
1765	0	0
1770	0	0
1775	0	0
1780	0	0
1785	0	0
1790	0	0
1795	0	0
1800	0	0
1805	0	0
1810	0	0
1815	0	1
1820	0	0
1825	0	0
1830	0	0
1835	0	0
1840	0	0
1845	0	0
1850	0	0
1855	0	0
1860	0	0
1865	0	0
1870	0	0
1875	0	0
1880	0	0
1885	0	0
1890	0	0
1895	0	0
1900	0	0
1905	0	0
1910	0	0
1915	0	0
1920	0	0
1925	0	0
1930	0	0
1935	0	0
1940	0	0
1945	0	0
1950	0	0
1955	0	0
1960	0	0
1965	0	0
1970	0	0
1975	0	0
1980	0	0
1985	0	0
1990	0	0
1995	1	1


==> hit_vs_miss_s6_monotonic.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	0	0
40	9767	0
45	0	0
50	0	0
55	0	0
60	0	0
65	0	0
70	0	0
75	0	0
80	40206	1
85	0	0
90	0	0
95	0	0
100	0	0
105	0	0
110	0	0
115	0	0
120	0	0
125	26	0
130	0	0
135	0	0
140	0	0
145	0	0
150	0	0
155	0	0
160	0	0
165	0	0
170	0	0
175	0	0
180	0	0
185	0	0
190	0	0
195	0	0
200	0	0
205	0	1495
210	0	0
215	0	0
220	0	0
225	0	0
230	0	0
235	0	0
240	0	0
245	0	0
250	0	35748
255	0	0
260	0	0
265	0	0
270	0	0
275	0	0
280	0	0
285	0	0
290	0	11993
295	0	0
300	0	0
305	0	0
310	0	0
315	0	0
320	0	0
325	0	0
330	0	287
335	0	0
340	0	0
345	0	0
350	0	0
355	0	0
360	0	0
365	0	0
370	0	0
375	0	190
380	0	0
385	0	0
390	0	0
395	0	0
400	0	0
405	0	0
410	0	0
415	0	105
420	0	0
425	0	0
430	0	0
435	0	0
440	0	0
445	0	0
450	0	0
455	0	108
460	0	0
465	0	0
470	0	0
475	0	0
480	0	0
485	0	0
490	0	0
495	0	0
500	0	4
505	0	0
510	0	0
515	0	0
520	0	0
525	0	0
530	0	0
535	0	0
540	0	0
545	0	0
550	0	0
555	0	0
560	0	0
565	0	0
570	0	0
575	0	0
580	0	5
585	0	0
590	0	0
595	0	0
600	0	0
605	0	0
610	0	0
615	0	0
620	0	0
625	1	3
630	0	0
635	0	0
640	0	0
645	0	0
650	0	0
655	0	0
660	0	0
665	0	4
670	0	0
675	0	0
680	0	0
685	0	0
690	0	0
695	0	0
700	0	0
705	0	3
710	0	0
715	0	0
720	0	0
725	0	0
730	0	0
735	0	0
740	0	0
745	0	0
750	0	4
755	0	0
760	0	0
765	0	0
770	0	0
775	0	0
780	0	0
785	0	0
790	0	2
795	0	0
800	0	0
805	0	0
810	0	0
815	0	0
820	0	0
825	0	0
830	0	4
835	0	0
840	0	0
845	0	0
850	0	0
855	0	0
860	0	0
865	0	0
870	0	0
875	0	1
880	0	0
885	0	0
890	0	0
895	0	0
900	0	0
905	0	0
910	0	0
915	0	2
920	0	0
925	0	0
930	0	0
935	0	0
940	0	0
945	0	0
950	0	0
955	0	4
960	0	0
965	0	0
970	0	0
975	0	0
980	0	0
985	0	0
990	0	0
995	0	37


==> hit_vs_miss_s6_perf.csv <==
Time	Hit	Miss
0	0	0
5	0	0
10	0	0
15	0	0
20	0	0
25	0	0
30	0	0
35	28256	0
40	21578	0
45	3	0
50	120	0
55	10	0
60	3	0
65	1	1
70	1	0
75	4	0
80	2	0
85	0	0
90	1	0
95	1	0
100	1	0
105	0	0
110	2	0
115	0	0
120	0	0
125	0	0
130	2	0
135	5	0
140	0	0
145	3	0
150	0	0
155	2	0
160	0	0
165	0	0
170	1	0
175	0	0
180	1	0
185	0	0
190	0	0
195	1	0
200	0	0
205	0	0
210	0	0
215	0	0
220	0	0
225	0	0
230	0	0
235	0	0
240	0	0
245	0	0
250	0	0
255	0	0
260	0	0
265	0	0
270	0	95
275	1	1031
280	0	1424
285	0	687
290	1	1252
295	0	1049
300	0	549
305	0	963
310	0	9362
315	0	12894
320	0	4620
325	0	6866
330	0	6435
335	0	1406
340	0	292
345	0	111
350	0	24
355	0	18
360	0	23
365	0	28
370	0	27
375	0	24
380	0	23
385	0	23
390	0	17
395	0	21
400	0	26
405	0	22
410	0	21
415	0	23
420	0	21
425	0	16
430	0	14
435	0	22
440	0	14
445	0	14
450	0	21
455	0	22
460	0	28
465	0	61
470	0	42
475	0	19
480	0	41
485	0	10
490	0	1
495	0	0
500	0	2
505	0	3
510	0	1
515	0	1
520	0	4
525	0	1
530	0	0
535	0	0
540	0	0
545	0	1
550	0	0
555	0	0
560	0	0
565	0	15
570	0	41
575	0	23
580	0	14
585	0	31
590	0	18
595	0	1
600	0	0
605	0	1
610	0	4
615	0	1
620	0	5
625	0	1
630	0	3
635	0	5
640	0	5
645	0	2
650	0	1
655	0	4
660	0	0
665	0	0
670	0	1
675	0	0
680	0	1
685	0	0
690	0	1
695	0	0
700	0	1
705	0	1
710	0	0
715	0	1
720	0	0
725	0	0
730	0	1
735	0	2
740	0	2
745	0	0
750	0	1
755	0	1
760	0	0
765	0	0
770	0	1
775	0	1
780	0	3
785	0	0
790	0	4
795	0	2
800	0	2
805	0	1
810	0	1
815	0	1
820	0	0
825	0	0
830	0	0
835	0	1
840	0	1
845	0	2
850	0	0
855	0	1
860	0	1
865	0	4
870	0	5
875	0	2
880	0	1
885	0	0
890	0	0
895	0	0
900	0	3
905	0	0
910	0	0
915	0	0
920	0	1
925	0	1
930	0	0
935	0	1
940	0	0
945	0	0
950	0	0
955	0	0
960	0	0
965	0	0
970	0	1
975	0	1
980	0	0
985	0	1
990	0	0
995	0	53


==> tap-vs-swipe-bacon.csv <==
Time	Value
0.05	762.428571429
0.1	755.5
0.15	755.333333333
0.2	706.0
0.25	754.333333333
0.3	755.888888889
0.35	169.0
0.4	199.0
0.45	198.0
0.5	265.0
0.55	606.0
0.6	502.7
0.65	505.0
0.7	501.0
0.75	532.2
0.8	
0.85	499.8
0.9	497.0
0.95	
1.0	555.0
1.05	499.25
1.1	539.25
1.15	474.0
1.2	525.6
1.25	503.75
1.3	508.142857143
1.35	197.0
1.4	199.0
1.45	197.0
1.5	198.0
1.55	197.0
1.6	510.6125
1.65	547.736842105
1.7	602.0
1.75	577.5
1.8	600.0
1.85	576.4
1.9	617.824324324
1.95	608.909090909
2.0	663.6
2.05	750.666666667
2.1	
2.15	821.75
2.2	704.0
2.25	752.333333333
2.3	
2.35	171.0
2.4	577.0
2.45	692.105263158
2.5	198.0
2.55	268.0
2.6	500.466666667
2.65	625.384615385
2.7	771.5
2.75	750.666666667
2.8	
2.85	776.0
2.9	
2.95	754.571428571
3.0	744.0
3.05	771.448275862
3.1	773.076923077
3.15	757.2
3.2	761.6
3.25	704.0
3.3	766.166666667
3.35	755.833333333
3.4	761.714285714
3.45	724.5
3.5	804.714285714
3.55	169.0
3.6	195.0
3.65	196.0
3.7	196.0
3.75	197.0
3.8	196.0
3.85	195.0
3.9	196.0
3.95	170.0
4.0	195.0
4.05	197.0
4.1	197.0
4.15	199.0
4.2	509.080097087
4.25	538.269035533
4.3	537.841075795
4.35	541.071942446
4.4	538.008219178
4.45	529.486803519
4.5	534.212871287
4.55	528.14797136
4.6	535.32345679
4.65	529.898630137
4.7	
4.75	
4.8	199.0
4.85	196.0
4.9	169.0
4.95	199.0
5.0	199.0
5.05	199.0
5.1	200.0
5.15	199.0
5.2	199.0
5.25	200.0
5.3	200.0
5.35	199.0
5.4	171.0
5.45	199.0
5.5	199.0
5.55	533.375
5.6	529.28358209
5.65	539.709183673
5.7	533.961432507
5.75	549.05955335
5.8	528.521072797
5.85	534.923322684
5.9	533.632508834
5.95	542.968503937
6.0	541.137546468
6.05	549.286343612
6.1	524.909090909
6.15	516.5
6.2	494.0
6.25	540.5
6.3	199.0
6.35	169.0
6.4	199.0
6.45	197.0
6.5	169.0
6.55	174.0
6.6	189.0
6.65	190.0
6.7	175.0
6.75	193.0
6.8	192.0
6.85	169.0
6.9	170.0
6.95	538.015075377
7.0	536.231481481
7.05	543.79876161
7.1	542.705714286
7.15	543.515923567
7.2	542.354632588
7.25	540.173020528
7.3	539.937142857
7.35	531.219931271
7.4	534.68847352
7.45	532.596439169
7.5	508.97826087
7.55	558.947368421
7.6	507.4
7.65	516.090909091


==> tap-vs-swipe-s6.csv <==
Time	Value
0.0	434.560361217
0.05	388.166427889
0.1	380.997177799
0.15	377.522518274
0.2	377.803626089
0.25	419.732008723
0.3	396.407907662
0.35	382.142313184
0.4	376.238140194
0.45	378.41073952
0.5	379.178033866
0.55	380.120236686
0.6	383.989668936
0.65	426.29658606
0.7	429.230586559
0.75	397.468593265
0.8	424.130011862
0.85	413.746804326
0.9	331.107355865
0.95	288.662813576
1.0	278.885812301
1.05	280.85531401
1.1	336.39603493
1.15	375.556264775
1.2	375.889780505
1.25	378.145617342
1.3	378.255770137
1.35	422.29601518
1.4	428.64373814
1.45	432.504491726
1.5	406.164036346
1.55	342.736652237
1.6	346.591220203
1.65	344.568932956
1.7	343.142789598
1.75	381.373349057
1.8	382.982847744
1.85	382.973499062
1.9	382.374647225
1.95	376.77925785
2.0	352.550098717
2.05	290.682361552
2.1	280.6981774
2.15	323.344935944
2.2	277.941077441
2.25	367.579134138
2.3	378.636814745
2.35	413.257074341
2.4	359.579876013
2.45	381.380442541
2.5	375.844360725
2.55	381.40489195
2.6	379.419385343
2.65	427.572072072
2.7	435.084517045
2.75	436.416725559
2.8	427.358980467
2.85	355.528395646
2.9	378.6426547
2.95	382.960581886
3.0	371.832932114
3.05	309.424092817
3.1	272.085085575
3.15	277.8662126
3.2	297.88959144
3.25	328.038945619
3.3	375.726004728
3.35	421.911729717
3.4	430.511501067
3.45	431.472261735
3.5	429.033974816
3.55	389.129904306
3.6	382.544253009
3.65	376.094092425
3.7	383.124676547
3.75	373.79430605
3.8	373.183412322
3.85	380.979985872
3.9	381.99504717
3.95	427.622954707
4.0	432.27302944
4.05	432.490791677
4.1	429.794994041
4.15	431.536475604
4.2	422.52492249
4.25	385.994787965
4.3	379.060456363
4.35	401.922486379
4.4	315.060064532
4.45	277.983954579
4.5	274.379429134
4.55	276.66593029
4.6	276.354299754
4.65	274.921477495
4.7	275.531157998
4.75	279.8
4.8	277.239268293
4.85	273.96495098
4.9	279.938521591
4.95	282.197268959
5.0	284.285154336
5.05	280.337665522
5.1	276.413743393
5.15	279.819590086
5.2	279.756388823
5.25	277.827972361
5.3	277.467383513
5.35	275.9150358
5.4	284.61412657
5.45	361.752176983
5.5	378.536211371
5.55	382.920416864
5.6	381.553647059
5.65	428.028483266
5.7	436.441975892
5.75	437.145222327
5.8	413.222881147
5.85	314.675442913
5.9	282.158088235
5.95	282.005130711
6.0	282.230544035
6.05	280.286453202
6.1	282.934538349
6.15	274.838332114
6.2	278.36641408
6.25	275.94489149
6.3	276.599461049
6.35	277.142367906
6.4	276.101491807
6.45	278.375582251
6.5	278.672443251
6.55	279.882324099
6.6	282.2799508
6.65	282.202976336
6.7	283.362336403
6.75	276.18054211
6.8	280.912087912
6.85	281.997129873
6.9	284.271988528
6.95	281.368408494
7.0	279.954469207
7.05	284.655518395
7.1	340.274147727
7.15	379.095305497
7.2	344.918912298
7.25	358.526178631
7.3	372.864054756
7.35	422.884295557
7.4	429.638651472
7.45	413.486252167
7.5	367.88425236
7.55	287.37224833
7.6	281.960458872
7.65	282.898504535
7.7	281.858126383
7.75	281.644292014
7.8	281.164333088
7.85	281.052195122
7.9	283.49754902
7.95	285.585257985
8.0	282.16453831
8.05	281.807125307
8.1	280.455190989
8.15	279.314508277
8.2	277.286583881
8.25	276.309982914
8.3	274.856552395
8.35	275.636691512
8.4	292.773607459
8.45	278.897735399
8.5	278.528095238
8.55	281.212847555
8.6	279.767929473
8.65	279.492014303
8.7	286.884468795
8.75	350.945034206
8.8	382.756960831
8.85	401.088499763
8.9	403.303389429
8.95	404.559877416
9.0	401.665876777
9.05	420.961529271
9.1	433.515829564
9.15	431.955128205
9.2	429.842030361
9.25	431.246799431
9.3	428.07591623
9.35	430.69252669
9.4	429.196110979
9.45	433.334120983
9.5	429.350486128
9.55	436.10538865
9.6	431.66381323


==> tz_pp_alto45_mse.csv <==
Set	Valid1	Valid2	Valid3	Invalid
0	11565.7011447	7275.50076582	38555.9008764	46850.4190879
1	3305.29232665	7846.86261106	255.730577255	129014.629191
2	2462.6385888	2248.70258278	2397.7834442	11101.8510046
3	1389.27075212	5123.67326306	65.6726737083	33136.9176946
4	1.0723442111	3381.68672363	11.4027349304	1899.84182464
5	571.438273867	14466.679617	207.993621571	102859.939001
6	4975.96655805	38899.2227154	8.39685376256	11659.7841254
7	6803.53681276	268.81026731	5470.5593668	30164.5862057
8	47740.10764	93381.5381528	9661.99677047	12032.1381837
9	11050.8099879	64748.9190482	13705.3928007	273700.936752
10	1733.71117284	99794.443769	11732.0356158	25079.7989719
11	81959.9473305	255443.482757	10918.2640631	41071.279101
12	3556.64000764	78479.0708913	36543.0771471	120179.953165
13	25193.3682165	83367.2888358	13427.0621672	268825.911041
14	7487.62699537	53307.7289986	9956.13567016	5349.24780191
15	6128.28711546	10091.0019289	1125.31196866	182082.129042
16	212.011179813	20230.6286267	2337.76240314	1732.88921059
17	1904.90001472	28019.8176443	87.2802426578	88127.0069442
18	15529.3607014	75740.3102455	200.76230691	42505.090672
19	8.72990846831	29351.368272	485.212887946	93504.8931913
20	433.935645075	38976.0081162	4966.15379278	449386.6864
21	322.492384017	19599.160009	862.619696642	192206.589014
22	2677.8044406	13487.5129674	417.829079192	474934.662845
23	1327.08403773	33294.1619438	3992.00711819	65630.1992386
24	570.199008486	21764.035977	703.362804255	7082.94547223
25	6313.81333813	23306.349144	2551.8324438	17817.7249714
26	528.948890123	19631.3778843	0.0229287500123	1182.19958419
27	1271.84799036	13978.3317991	13011.1432417	175794.345154
28	70997.2204707	598.259539426	18.9640554531	66348.9487693
29	70448.3318071	5128.530181	5458.3826253	21400.3953853
30	1671.87994776	4504.01143204	2479.99987932	70651.3511525
31	5567.67856001	36470.4889467	95345.9006206	23069.9852608
32	13044.2706232	45840.3657446	7.02983108859	223742.201016
33	1.28126392419	21861.3788638	280.255451623	33297.8911149
34	9890.65576729	25295.1641001	3443.107684	102.776191675
35	7886.25861844	28661.3994942	12.8514748299	14856.6596021
36	14658.5101528	19269.0446256	37.9652304366	29760.3772097
37	16588.0621681	13883.9989251	153.679336802	199245.339592
38	6812.35903148	18155.4240023	7.58546070771	331284.049283
39	963.034253092	14428.3907334	185.558224872	5350.07519283
40	144507.378528	24822.591135	86.8761440456	14111.9052963
41	58950.4653448	34588.8660596	323.788015863	1506.0375435
42	89072.4539929	20133.9977695	7793.78014822	28158.7099411
43	79232.6518272	1067.74645701	6087.52661111	21943.2839405
44	84452.1427793	5.13332335846	3866.56831101	183660.533307
45	6858.25205093	3572.04900567	1868.49797604	42211.3227708
46	95984.6644237	15080.7366204	346.526805113	270441.687694
47	67369.6004238	5732.77416124	409.428245444	215101.186084
48	13351.6293083	28470.5555879	100118.656364	6130.72779823
49	60685.450939	30586.5593584	17.8302015279	2005.90050166
50	75101.4700979	32675.53829	13633.6814874	423093.064958
51	7330.69404751	7447.82750238	11963.7700355	365492.639095
52	10196.1726727	26858.9734961	1221.58574688	100952.461664
53	18712.0782941	27811.7456296	0.736176319244	167571.118452
54	55850.3272972	21136.9547039	402.655666777	754110.131529
55	42218.4566211	17372.3232692	73.667889	299100.641581
56	19117.7151319	26282.3248966	21966.4613368	155658.475439
57	3528.17212256	12998.6104798	2603.81607427	91700.4665838
58	72112.3767613	25795.568277	803.153101084	66919.369214
59	33058.9471566	18003.2543524	59.100008217	205522.938366
60	47295.1120193	351.701648526	1921.08319631	31452.0188826
61	169873.282532	9920.60133421	1978.27993298	30045.4571338
62	505.991437058	629199.222869	82663.1338643	132255.704635
63	40868.5870834	26237.0837342	15883.6579257	1.26392361513
64	78999.7142899	60308.904999	26278.0701292	305863.593037
65	48983.566492	4780.66893946	81534.1420236	97702.5448758
66	81204.5435724	3152.14532445	18140.4637598	23203.0158405
67	1035310.46016	588543.703732	869923.595955	112234.732745
68	4817.55178043	148629.985768	440647.164803	8668.57848906
69	972693.923091	28730.1962769	691.589247845	28508.1460494
70	122307.829458	547057.526904	131881.001524	44812.1190136
71	63888.2550321	2543.69651109	155799.488469	172402.512954
72	83250.2102805	308107.433031	12970.1172079	136214.818358
73	58954.5061559	75197.8271605	359500.696658	17.2508395164
74	29811.1988038	102707.789513	22056.8703417	82310.3869064
75	3148.47931991	9000.22934519	2336.11647596	4792.28023194
76	150763.899308	41751.4397385	5856.01038321	20217.9553193
77	16209.1613906	23994.7349416	30294.1168235	153880.561677
78	166309.121834	5649.9918122	149322.328319	77561.70256
79	585274.236697	238564.466794	46155.2416251	299162.569949
80	383760.875785	1518.97714843	35.2184874693	55666.6274078
81	1380.42730798	105821.650735	5488.64328128	2019359.01588
82	65.7835278675	106093.281033	55124.4815353	931429.792691
83	2294.97827001	50914.4300875	4313.70536828	1600812.03675
84	4313.82415908	115717.030709	3422.49804941	65522.5774718
85	538.476569768	51371.6783082	689.764680802	151444.34012
86	10.5692477507	15775.862404	91.3628500579	1499385.00848
87	558.753137711	39330.506943	1117.37238163	312139.536586
88	4691.62585954	77819.6694695	483.586294649	396644.02605
89	2612.59368748	39876.6020363	392.319280746	407468.676987
90	156.992378198	2802.57531806	222.501942237	549981.901206
91	79.7449	14072.1813438	1344.2003056	54568.4456755
92	3848.65291936	8436.76750109	4473.48422127	127715.707823
93	700917.903471	818995.925167	21032.301222	36082.1322967
94	352506.270176	349784.042287	964901.617185	669186.025998
95	1153.68493644	139304.886824	1497.01265584	760799.295562
96	55999.499075	96061.6599615	2422.1732787	3382.44025597
97	133086.219082	121043.90068	761546.554961	3122.37350748
98	274018.080438	374033.624	272154.177689	30547.9128299
99	340326.291503	74233.6474318	68619.83952	359300.441327
100	186.491799954	34709.1946733	1107.21394374	35688.9214918
101	43265.484369	114167.029394	23189.1512726	15410.5097462
102	3.76763583525	124244.557193	477.1883784	134666.398406
103	72817.1648041	71723.3143832	44.6462808611	192575.859502
104	122081.997697	107807.861608	1768.54607021	5743.83879653
105	9702.73070086	222975.153969	14043.7416056	10865.4547318
106	97410.366127	377633.60068	70154.0266189	5078.05467362
107	26238.6069199	0.187462379704	1365.04179925	227967.071954
108	72.1159494452	146142.037031	37416.4289691	126872.919357
109	12232.1538707	165922.636626	324.917330961	57283.0706479
110	23809.7493002	163542.716439	127811.153919	188983.330148
111	12850.5283477	253475.02119	633.695467777	78243.634321
112	103554.325287	109165.509383	28554.8897787	755671.96535
113	2607.16640487	41399.2893771	23725.5795659	1530126.47223
114	28669.5502746	48206.6800132	145991.327963	164.640827487
115	69507.4765738	2629.50959883	120847.112308	56808.4109303
116	103823.709288	2607.87919674	311908.040192	5699.97486049
117	117145.821082	1603.53964395	166637.682931	40858.5738541
118	157488.543901	389878.526883	41137.0324405	8377.54017337
119	865.586380644	151472.10236	18247.4806039	10144.3144554
120	677.011587789	9730.91038067	5552.35908071	59.058965148
121	68.8432154741	174.298730934	70270.4080026	10335.4559425
122	3587.93414713	61561.6648126	2689.29714944	5610.59870147
123	114017.431215	7143.7347377	72940.3284821	9857.71940853
124	10383.0056414	18448.8642939	42558.9314862	2962.43153735
125	846.323859003	1971.43771194	1601.86271245	1620.20018146
126	84822.0489168	69954.6602489	124139.730624	18954.7031624
127	755.692988375	13004.1900751	26021.6465437	2393.65984221
128	1364.09644912	19165.2588131	21303.5757992	147978.194496
129	14783.1529594	4794.67474216	1392.0607534	425583.568404
130	1217.31922042	933.133997817	57.2607045888	71262.3863183
131	450.065370879	1048.38994389	155197.811023	1516.99105779
132	2238.05809609	564.726165925	6450.2852152	30487.2067181
133	3876.23961162	18792.8849243	3239.14609275	96009.1999575
134	170071.25315	39297.6053571	18185.5439551	2092.05228515
135	0.067486169284	1814.24101934	1012.11942476	175422.5879
136	14987.9317016	35811.7470774	77901.0064666	16943.2857201
137	41597.9247742	1697.43568934	5156.86545706	51858.2288286
138	9090.65067817	9406.48599053	48396.379996	796.429924866
139	8921.39931217	830.62817187	7379.69950745	51154.5079845
140	48720.7579051	888.857883526	1675.34195971	350553.876511
141	43535.657104	1117.7956392	2383.54788286	8226.30914419
142	44177.3040201	11964.2951731	4717.46763081	289554.664124
143	78700.8954517	187760.162965	359035.908745	3461.86378928
144	40273.7867489	5392.66958427	13244.460301	379069.669028
145	117456.141466	125346.784172	303846.390803	84554.0441625
146	157454.928822	593.081955914	61497.1616954	107586.432432
147	32054.2435988	13683.403197	2511.22023709	135903.432177
148	26532.3247753	2055.11420987	1644.12274133	1349.26178898
149	25578.3192804	1695.4672755	111.757508462	6850.99699188
150	57866.9274089	15.1683632072	1121.31775634	80376.7391536
151	24168.8148105	7132.56600791	2072.252484	89141.6063179
152	17565.6117142	207.676921	58.7803489049	236776.460197
153	23737.59776	674.021489874	25.2698937202	480.938444068
154	21691.3161058	187.913290919	232.843952393	14404.1987148
155	32864.6734152	1812.82652649	11.9796210792	42477.5089698
156	33478.7352071	132188.850665	5930.01871716	425905.590803
157	29241.8575842	231084.244295	28.8432431645	217530.750794
158	34.0357917176	3755.01012471	13608.764319	120944.402036
159	36311.5476858	6740.03062188	1124.98797665	94348.2649558
160	44932.8585823	2227.52895515	13650.7648093	22016.5903806
161	29734.1925052	89.6859203112	764.248029473	13636.163723
162	42804.4745025	1382.39181022	3232.38162168	60519.9217853
163	18106.5595013	1190.16506592	29.6655344312	119158.729824
164	32475.9000794	9589.03497992	6546.52612561	29570.8613193
165	26938.1769337	24473.6979892	90.5386013218	344761.828441
166	15439.8762773	8765.1334327	5196.70211367	153399.151707
167	34613.4560188	2322.86604118	39.0703808239	725721.917451
168	24667.101628	6778.30031106	8638.5438113	17488.374866
169	22111.2958644	2858.56901119	440.709246336	556040.133155
170	20482.0525376	1139.65893002	5359.00896744	25266.981315
171	28053.3767133	2204.76645722	8580.15863842	11274.2347061
172	33469.4571508	1486.05161754	2.29404735381	69946.2407851
173	27601.0400088	3009.51208417	1182.60937589	27829.6984341
174	30735.9778096	843.944665168	503.30570471	33047.1433619
175	12163.9890863	1137898.00151	4652.32975309	11799.2798126
176	269382.43513	123230.328803	11730.3668046	69430.6302639
177	4673.78430014	28311.5239902	4234.2644496	125039.188372
178	532841.829265	280055.49931	132895.212988	88404.0192558
179	110446.814372	41984.3982719	29634.4018325	114539.87433
180	58140.7090104	3676.43851653	11824.977842	129814.193184
181	75208.6096764	43404.9277163	4986.30289386	7145.78954406
182	9068.45812186	29567.7870606	256126.78837	142200.582706
183	536.272504229	182274.009329	1148.29801233	417383.405356
184	33789.3042569	56133.4071925	93264.8997043	2895.88543903
185	3739.32267519	8238.47787118	50593.0662732	288948.748108
186	28303.1324747	8115.33298951	34894.9270213	216143.499226
187	85399.2525681	177.098575968	226.062049028	11095.3993308
188	90845.5466652	5054.87991864	11246.6525519	43958.9606102
189	6848.08603297	182298.61787	79400.8519941	209170.287046
190	53096.2562431	191264.40955	4087.62614992	8219.71894417
191	182501.601727	56142.9510689	5102.70739811	38083.2860924
192	5587.92223831	84746.384703	11865.8258778	441971.984156
193	15050.868575	159267.789136	117649.109042	76812.8800503
194	4.19238133255	17360.4658621	49.630059409	458639.908835
195	84106.5352228	1598.16128109	1511.04233071	51860.6946253
196	14587.1481774	9296.68434983	51997.224841	303409.287737
197	79343.1964147	12806.0330677	42636.3744728	120800.166438
198	5526.11143939	72321.8964618	275.671902144	295947.458189
199	20107.9961991	5852.95809192	2319.38736301	265826.937332
200	7807.50253074	35184.9000071	634.553743326	424245.458548
201	11598.9105105	16880.8564671	9882.95680387	6031.51973355
202	194541.903369	95128.0554954	213.967490013	278617.817345
203	31023.320626	550.307257136	1480.0938053	1586.92036874
204	59373.7699708	159212.285452	1621.41881019	611596.086692
205	1592.3183878	118355.105576	3973.8265604	200421.32915
206	70250.9281323	24567.0918434	7010.84569504	1256.29598269
207	70147.8189459	89660.4195011	1434.89099623	241634.614677
208	2.51696488498	8491.63456291	9719.73095356	11505.101104
209	5888.36410107	20.1491945926	19084.2868638	45.5972035125
210	1846.19179124	4178.28072349	1973.7904021	95725.0656377
211	13125.1865027	105156.454232	21959.4167853	253293.112255
212	15222.9607119	12783.6680164	66544.0709018	388274.758577
213	32559.0106891	14927.0759125	45215.4268826	101417.258723
214	12923.9261755	11123.5078678	107337.589848	10458.9919123
215	141.367159302	2017.177569	14200.119264	65598.8815245
216	12234.7071797	8273.19577468	64909.2194633	605556.085527
217	77131.0137351	89740.0056815	144692.839976	35116.1031692
218	36352.3711292	45757.0748414	74846.049461	7083.22321031
219	301.205018111	17258.7286617	13272.6014297	596324.55494
220	10846.1245394	11.0094971116	48393.81272	68958.5561271
221	56445.3187546	658.247905181	52303.8631058	65266.8103173
222	32915.8333423	38260.150272	21681.8341371	139414.672286
223	68303.1713315	30408.272766	17616.1489331	212309.259545
224	94621.3984697	6191.65032888	245367.657017	221241.484352
225	275.540707506	1050.35003674	770.784169	489329.034613
226	5899.58401082	2.37938167608	10047.6886578	3631.17264137
227	1712.49280582	437.13142019	25221.1225947	332.762948029
228	15124.5159418	7776.81088407	5094.30508979	42372.5511618
229	17731.1072015	38250.1456215	90701.6298573	6539.60301679
230	2903.66370127	42.3142458709	118363.49572	33065.2791156
231	13568.6308808	1557.26490338	153163.868463	9878.82878601
232	240429.660173	7315.58139656	38022.311733	83473.1324728
233	2161.69631337	9185.18513908	304049.327919	388.648931882
234	17717.8965621	277.343815196	6284.55507387	204.687187765
235	793.515888134	26641.9246474	6677.99768426	24.8218062619
236	28438.5679631	727.306402202	5905.72642464	6146.44723546
237	2948.19113944	8790.10630629	424615.832878	99059.758014
238	3889.43166613	1640.58914114	21831.9846766	9063.26267721
239	2690.26974455	44890.4119138	232089.433367	949.459355841
240	62190.3008345	18865.5607527	1450.87580195	79324.7694709
241	9766.49874052	47307.1151765	36916.2525071	112315.256375
242	63028.4556075	41009.9326507	250318.997602	15572.3592013
243	25857.6481262	1634.31972036	732.182782962	23098.5689428
244	3798.97163003	51408.8196392	1.05686603979	447.689160349
245	223207.796448	42676.2584598	85549.5705227	296854.819758
246	523064.051457	9126.06735995	52167.8788341	286141.123853
247	83267.4425464	7323.68978088	21144.8753568	11352.1221839
248	157.55094649	169858.67001	206486.595646	98110.4397285
249	5679.72576144	6755.99609525	5328.30928335	162400.39762
250	47691.9581686	86770.8856751	26567.6159077	23071.1457189
251	6123.39070025	16889.861521	28.9785563171	187073.477455
252	44647.3195454	10556.2043257	1838.87874455	822022.519521
253	43860.7280502	10450.8129601	18558.8039827	263171.458279
254	60689.4386228	12491.7165824	783.413934452	157487.930051
255	6941.53042624	79244.0509196	50363.736813	202713.191823
256	27227.9910187	4330.52392936	872.496860692	36150.3092023
257	1803.14890974	2298.4983215	444.430875465	190671.123679
258	752.734988228	1509.1200873	2722.49717355	60498.7687674
259	11501.8708562	622.606650752	10827.2492898	1952.75418286
260	781.903202414	1966.51206774	3457.98059067	45021.8338881
261	10268.0733025	200.83597553	5750.50132742	249782.10587
262	178.447342088	10477.1388982	44864.5615265	193905.456503
263	128384.693452	65935.9866483	6539.02191233	414623.711917
264	14488.3191435	2159.71465977	760.854083313	528417.547485
265	2157.84021019	9400.272025	735.997981697	239945.264283
266	1310.584804	33.9798851442	12581.5835983	351886.608662
267	1110.22234599	5588.35523967	241.199185669	366321.918757
268	7127.98896785	10035.030625	3557.81962168	485417.165587
269	9614.09127473	2226.57048665	454.867416144	165590.334418
270	64470.5882693	6533.36152064	60.4110383735	847730.759547
271	20905.4945674	56844.330831	17786.0381966	263556.125587
272	33257.1077806	10438.137127	6559.31360719	527586.411258
273	40332.8042919	7125.13019865	50.4377086543	907178.802762
274	1924.03604916	65.5648444935	806.241539598	189044.730733
275	5154.87351371	659.719225	139.664112555	267927.79503
276	7795.29546077	3115.09380217	10063.224343	354.545395554
277	2011.96384432	1539.53005981	7210.75583164	58648.718989
278	40.8992963292	302.347255832	172.05704704	21091.7896883
279	95415.8012646	15507.6931426	43523.9417772	38583.3542833
280	17512.8499092	2496.07961623	4638.47488452	215386.123859
281	3478.96734913	282.760820108	18638.1300588	46292.0038934
282	7023.27735187	8399.53827656	16191.3888758	192623.544514
283	11168.0596241	6641.03043184	11177.8261159	2951.88793136
284	36516.2567668	1138.33553687	7476.44410153	149727.693444
285	9999.000025	290.090499818	4202.04744102	621005.094828
286	2482.14782889	11878.6625822	15756.3686548	1049389.50944
287	27662.8106619	13162.2021374	854.882683435	301126.565605
288	4467.30541181	12946.4406058	384.865924	503994.201281
289	322.839813744	2606.09850612	8298.17509927	3816.57552577
290	15998.7289013	1566.85926303	6267.63421941	234773.059128
291	18302.0414702	8348.70913638	2061.07855598	270.43324643
292	44546.9103568	12940.3719676	11027.5328088	3322.74114568
293	49303.0278423	6405.51086322	3355.56662364	173350.58498
294	25847.3419094	2539.81209116	883.947527779	926180.717637
295	76645.3370314	73214.7414171	36596.9560109	119125.540928
296	10713.0270834	65.2372776307	1984.26467529	340164.956356
297	11049.6484869	149273.372427	43739.598691	668029.712684
298	95265.8943637	23176.3013651	1508.33033261	576331.710369
299	25065.0711309	2476.14068346	10934.3083604	290757.927394
300	68119.1327171	5169.06761274	29246.814289	4983.96653651
301	164.011999076	4896.54986763	48357.7647735	13492.2517084
302	3869.61037479	4815.55053212	3753.30053851	20144.18646
303	55056.5578805	12.7764039888	113521.834931	337790.267022
304	29687.364767	21098.8537602	5490.3412722	478578.680565
305	15422.770274	14778.1953972	1349.63049188	318.971530628
306	150699.125419	11531.5466128	175960.1576	342685.486928
307	3789.52454459	3449.50219968	7.58486489005	2753.53844432
308	3711.80393124	40643.5638074	10217.0028692	106010.658141
309	7899.1394879	185.2506184	1636.027012	40092.0342041
310	33767.400604	7870.73296218	4603.4419655	478171.886733
311	294.889943022	246.828601289	150367.879643	59240.5574146
312	23766.8111375	12123.7123045	667.006732076	163749.063447
313	10210.8622725	49.8047461149	4219.2592178	400395.860443
314	79424.6225236	172803.972271	89773.1585501	164964.788755
315	194.795490078	3921.13876138	2964.78274377	32906.0959971
316	58744.6944668	7178.09408235	21687.5184558	202031.50457
317	193306.111617	77315.1451335	21671.1727924	1403246.77368
318	1462.46516173	8928.15012346	436.163398918	17300.0292878
319	16874.4245438	124797.686103	170642.177837	119426.853429
320	54818.6057432	1411.41639311	1256.55952876	63711.093937
321	49266.3506569	1124.90413589	1974.79167103	201162.390993
322	19821.2322858	8431.78540194	16643.9241284	7673.47725952
323	2.54740829279	1241.90395214	1512.29192982	26.5564229243
324	62207.2584924	24464.4986391	6432.55960768	98710.8913799
325	1127.33516327	37.6709932759	3406.94583248	48606.3798096
326	12.0659045126	489167.050669	665524.578997	26514.4605066
327	273427.152708	255303.032373	270865.897014	61502.60586
328	0.0484706375899	6055.28155894	1268.2375842	74571.2338169
329	234669.021279	73656.5661093	166337.152111	50.2350200796
330	368247.005102	256252.567972	160638.605926	1156.3633753
331	20679.3837434	13376.5114927	1207.28395558	3.23814529966
332	4358.15415214	1267.25726142	199066.845495	102531.413751
333	878.392731185	5909.88991544	65152.2115957	21751.8693509
334	247.031422539	104254.702895	225414.25832	134539.353857
335	2378.89377865	22375.5598403	252951.810231	74989.0389134
336	12577.6337941	1478.16324311	1385.18311174	323228.883497
337	74.6329969494	69713.2103459	323492.264101	80524.5559039
338	31.1866437544	128556.389818	68559.4768394	130992.95264
339	81651.8880931	45317.312722	25527.6918674	194967.724097
340	761.419225628	12075.4145633	1215.80809923	18630.9231958
341	652.868145872	7478.73019473	33878.2510038	5972.30938076
342	98309.9488011	263573.299189	45893.0575648	8501.17734149
343	793.026958478	10056.3437109	344.860593136	78399.0729497
344	3802.37838784	773.026953776	1705.09881962	255212.144291
345	5464.74371197	1170.34350961	4320.038529	301221.378806
346	6523.60461433	1084.82237789	1034.41132298	576945.297045
347	51962.9896936	9803.27891475	16456.6009089	7668.02776895
348	21536.9869024	4150.28438341	16305.6650004	917834.768217
349	25.3064805854	8.63625451899	258.946115941	518275.853548
350	3963.78879543	3730.83262722	32299.9680197	387797.685598
351	5963.55591597	21047.5638866	7232.81802561	68985.8941467
352	33953.5895135	519.460434476	38.6681199836	36006.8318405
353	9253.39269092	1058.05929972	4639.27147309	167298.098579
354	18180.714374	45675.5099861	12049.5558958	221738.044372
355	2425.96609723	4.18427508104	27172.6704713	209655.044984
356	3945.79273368	3725.15331047	10825.6668054	151892.447943
357	2725.05669614	8279.82800697	54.7886029405	379643.387988
358	265.396353213	3175.34502846	6199.64777364	81162.5115364
359	4782.4218963	315.311049	8298.02203926	335015.270547
360	24.6424668513	7481.42877849	5690.35389844	449532.445649
361	327.644730952	979.538696295	1755.93920024	20134.1652792
362	3450.52800821	3091.71784305	4433.85742611	13615.444123
363	17813.672719	5530.97990226	23908.8896841	301.123588581
364	6681.4726571	13897.419423	429822.915843	827.854646271
365	1550.3117967	4648.80805894	7899.3617414	138391.008723
366	38.2709261536	2.4351425055	9045.85684268	53121.7728629
367	679.789090682	19599.4259902	7645.83697086	20332.1879862
368	37247.6646544	8984.21136188	930.686360196	14813.4914276
369	126.319077754	10410.462368	937.959339753	1356.29059497
370	189.229598415	1917.88349702	8159.21723964	71805.6785102
371	278.564159616	1196.21191203	1609.82718922	520.486092418
372	15668.1320445	7811.20309156	1647.47082265	20738.086581
373	19672.3731077	34340.4809528	11.1104435799	2114.58811689
374	39.9571043045	2138.507536	3344.43298764	70665.6323467
375	5181.28325986	3946.41338781	8200.29273796	13013.5604955
376	214214.140532	27031.6655406	2792.23304743	2929.82259398
377	26154.3723618	924.541775719	10180.8803349	11164.3288128
378	21453.8545355	8267.52319156	6269.93874947	1296.75238473
379	26664.5731406	6254.12898134	32014.9954529	336371.448294
380	1476.62331852	8411.05037483	750.941948175	9608.78133301
381	755.549276294	1263.20160508	7165.74342908	65073.6383413
382	35726.2554064	9047.26353027	334543.438131	226851.447309
383	6992.89471912	19778.349947	16119.4885772	29664.4847309
384	1095.02633205	6114.89710851	14422.6416349	149103.768935
385	102877.805802	49787.3526478	1603.07863281	57850.8312796
386	6943.95008356	11310.1452388	11314.2835266	4886.41035617
387	11121.5146199	1121.90898268	16470.7210821	23443.3692227
388	612.324204631	13304.007649	27411.5414303	17160.6916315
389	481.322681554	69877.392193	12281.6448844	637.429204094
390	34.7266156515	9365.9260199	56.0486572206	10464.6212683
391	10689.1104513	1547.00187574	332.990866617	149151.752934
392	56936.8055823	4774.47866158	16002.9949147	162390.254438
393	3177.05657627	538.537309867	3014.37439578	52179.5578672
394	1442.66313687	223549.770141	216708.651434	13936.2616155
395	10027.2379869	2811.42866471	1211.15158574	19485.8136936
396	62724.5491635	82621.781597	8521.79272412	5186.17354403
397	392.611343694	38240.8798032	58053.084088	168245.061967
398	63302.9857281	2239.23784327	36585.8759532	164679.215835
399	19401.2905894	103746.59304	10024.0647116	28932.3658115
400	66938.7583976	41.9433213114	689.668359495	200496.252346
401	213.894277569	2138.37736757	1178.53123724	159620.861915
402	54092.8153242	8478.40299716	10.4028010174	205077.030651
403	10290.1577072	1969.229376	2399.95096012	99852.9523815
404	66995.1816487	34099.92372	1097.2876086	86824.756797
405	29392.6215294	2261.12031949	8181.26249709	2307.7802161
406	6252.43257694	4339.31655013	244.986378858	18383.218375
407	86.4171968804	77.814575556	8008.59889787	2652.85971824
408	70914.6570825	954.814327815	24867.5207606	197943.733006
409	7681.96546753	57855.5294059	79473.4581841	30102.2372647
410	80993.744836	15391.6010096	22868.746762	41260.9955801
411	95837.8580647	34689.00067	2903.07785247	110774.448315
412	707428.224964	1099351.55804	661.646858525	51865.0762394
413	6794.9031299	110591.687049	29630.688202	4341.6786521
414	51.84131441	451364.228923	15358.6050832	27687.0742804
415	25008.8019902	65600.2011483	5101.16289046	139665.403829
416	16100.2079042	96521.1574333	61159.3717983	254776.511631
417	492.338173325	607.807078843	145127.082777	40.517311193
418	1184.92453297	3180.52079592	2003.78602044	353752.811123
419	2966.35176463	1495.13237188	621.308697382	239044.805194
420	1808.3237073	12510.0810483	6492.814084	87733.1069298
421	621.886680186	28688.9106246	34265.2313243	56634.697259
422	13715.8178104	0.377443591966	425.200140032	22819.4725741
423	902.048291714	1.2300735369	10922.1223994	166523.434637
424	25172.0532924	9357.36362505	67.4728151614	303296.121751
425	14310.3766615	3673.41490961	536.538439487	39297.6489554
426	1210.89470532	11539.3069318	5169.48314398	27462.4757724
427	2351.5903011	1932.569521	4258.52605834	134427.668138
428	27491.6612969	1682.29087205	16122.4891973	111319.360292
429	14169.2573412	135.490555729	782.690585308	259732.603172
430	98.3286069546	2358.67523219	55819.998514	608.264860792
431	244383.311485	1109.8425241	405850.473037	70798.2398195
432	18212.3912725	8019.64695284	365.612641	30305.5853274
433	14105.2670621	1558.66540003	9273.89631583	29712.8293247
434	2899.7255829	498.750058911	4540.75287813	639117.632039
435	21338.1269513	3927.2826741	55194.6209386	166372.529974
436	944.849900465	1176.3837033	1326.67435701	17735.9013321
437	5734.58736636	6227.14464902	11502.7173728	335.442982293
438	315.878323653	12904.5520627	7084.92556932	580103.246502
439	2445.59773482	25238.9619663	553.099457528	270571.092722
440	26.8773282974	27285.0105817	3152.21375419	6734.17982936
441	15.3343974605	2134.27100616	248.598714468	56154.0534512
442	225.902354817	11802.0222221	8551.97647567	89.1541441052
443	6557.93259531	797.474958217	1910.91274581	1075.53175492
444	8372.799009	1452.5463443	15268.556356	15245.0310586
445	17096.562345	29095.3665851	95444.650187	53120.3839119
446	216388.155766	1714.37974125	30855.6660802	4950.70029111
447	2899.22701433	22234.4216116	138755.445183	3629.256174
448	242.105120991	5334.49904277	1953.54825554	41237.0555978
449	23607.2528033	25342.8461004	0.951870070751	1549.10040747
450	353131.244373	37086.8608935	3660.28238035	125989.991783
451	4777.72938504	18180.9187036	831.249257123	107701.714565
452	58161.6813509	195998.370095	109387.779922	103293.1109
453	26751.5018642	56701.1190567	20.742806043	42809.5611173
454	64042.2063135	12133.5975871	177.292845955	67.7279432992
455	11358.4522691	21782.1814787	13102.1183056	10654.5076511
456	26147.4024321	3711.75976375	15912.7322584	69431.9563455
457	208.023072704	234445.211659	17126.2992793	4163.43112526
458	7.11330887239	449.373420346	35746.9119436	182223.240428
459	6097.67965916	10056.2110288	732.077790587	23063.5302207
460	30279.379696	442.979170392	160239.976438	6265.46788458
461	65109.4501838	2221.77647924	13640.3207556	929336.303013
462	3211.32729072	197.406617573	16919.0859467	131984.583309
463	18453.276641	1244.08602265	60434.999765	382011.4112
464	15956.1019112	1031.34504729	779.842147057	656531.950004
465	651.592914961	18033.5583456	1674.89174674	59946.6201968
466	6766.31065597	421.763400386	4612.98388289	180350.68969
467	6801.89953837	6276.26132251	412.810576695	101000.833428
468	6068.09756765	4202.62044034	3098.78837002	1613.69779026
469	5775.85044765	5868.55468738	11234.7358272	564.293240804
470	5339.61845173	7.97484473027	1002.12762293	517951.200204
471	17842.7188276	1473.00036114	4031.60863718	25666.2239723
472	2654.53787779	76.9824855306	4347.75829761	467615.611273
473	11838.3967473	10834.6670952	216.248989554	155491.07887
474	61721.6168	20260.1259674	42637.3973881	385.251456516
475	22513.0617936	1304.65804849	5848.61427747	21182.8928881
476	18620.1189461	939.924190659	4371.63493496	201438.266635
477	4148.87327623	321.926843802	122185.995833	1249285.19983
478	2463.446697	52164.2456949	550.098524516	105170.894233
479	30003.5250427	76.2341941701	2758.69300589	194.056793447
480	48590.170778	7971.7591272	1450.62450335	10445.3622551
481	4735.62306904	6326.58157289	102301.125289	843135.690048
482	18350.8090034	69.6226555825	1620.53036945	165.554853795
483	58911.7382241	101200.226519	4888.21404607	744430.227643
484	52214.2541625	17898.4230697	1235.41540849	168086.287024
485	840.837714488	75.9441699007	9.45169039933	7326.63564718
486	16306.6483996	0.370249081024	2050.51018625	6005.67909337
487	14078.019498	8952.72179218	9430.0268641	307167.059943
488	117.220179138	13185.3254722	9595.39762566	406974.247853
489	8494.546128	13233.4367095	19403.6888203	3785.8220965
490	79205.6474945	7124.27019189	269664.777925	13084.51852
491	9494.943364	172.638407102	5792.9845801	22713.4492063
492	138.884305241	6.85793213705	27096.1391512	75582.8994523
493	39.7908668631	560.965555183	19564.4764772	373896.975106
494	31625.3023807	961.733286711	98454.4013582	69304.8434467
495	29380.6297281	235.681427877	42165.1238839	485376.851928
496	1536.43015468	3677.452164	4488.87150326	43590.750356
497	3797.00390387	91640.8115048	220.958953166	5602.18425068
498	11257.4621168	7.06677868708	1256.85609949	1082.42440464
499	7204.64613629	1036.17601455	127765.639068	172666.072187
500	18968.2716738	2578.48529844	14737.5753029	271.164694019
501	4213.03813823	19174.8324261	48691.0989687	4509.32538609
502	25314.4537935	3923.66677771	12504.9850254	128564.180369
503	11508.5406064	15410.4407845	12792.5733597	61277.0160838
504	26991.5369747	10020.4140768	8778.66274422	11892.3459501
505	9683.4119116	9515.48753428	111.442897089	34767.9674638
506	10832.3775371	2.47263776748	22558.3575503	2424.54605411
507	1947.64810856	2526.18384344	3626.693311	4021.46156555
508	6867.10589573	1143.49291544	56.9801559591	3882.85600856
509	3540.26272847	17792.8595425	3614.00505075	1315.83147915
510	4472.34782472	11525.6516568	6539.50715539	1417.86423647
511	7909.67429676	5751.66954191	230.068646744	26330.3713102

